Two novel families of multiscale staggered patch schemes efficiently simulate large-scale, weakly damped, linear waves

Many multiscale wave systems exhibit macroscale emergent behaviour, for example, the fluid dynamics of floods and tsunamis. Resolving a large range of spatial scales typically requires a prohibitively high computational cost. The small dissipation in wave systems poses a significant challenge to further developing multiscale modelling methods in multiple dimensions. This article develops and evaluates two families of equation-free multiscale methods on novel 2D staggered patch schemes, and demonstrates the power and utility of these multiscale schemes for weakly damped linear waves. A detailed study of sensitivity to numerical roundoff errors establishes the robustness of developed staggered patch schemes. Comprehensive eigenvalue analysis over a wide range of parameters establishes the stability, accuracy, and consistency of the multiscale schemes. Analysis of the computational complexity shows that the measured compute times of the multiscale schemes may be 10^5 times smaller than the compute time for the corresponding full-domain computation. This work provides the essential foundation for efficient large-scale simulation of challenging nonlinear multiscale waves.

==> figs/inkscape/PatchGrid_gLnrWve_N6n6_n2t0_circ.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PatchGrid_gLnrWve_N6n6_n2t0_circ.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{190.79999542bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{PatchGrid_gLnrWve_N6n6_n2t0_circ.pdf}}%
    \put(0.73445568,0.57953095){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\scriptsize\(1\)}\end{tabular}}}}%
    \put(0.76015984,0.57953095){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\scriptsize\(2\)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{PatchGrid_gLnrWve_N6n6_n2t0_circ.pdf}}%
    \put(0.54857201,0.73882333){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\scriptsize\(0\)}\end{tabular}}}}%
    \put(0.61800736,0.57694326){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0.5}\smash{\begin{tabular}[t]{l}{\scriptsize Tangential}\end{tabular}}}}}%
    \put(0.80542788,0.62126437){\makebox(0,0)[rt]{\smash{\begin{tabular}[t]{r}{\scriptsize Normal}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{PatchGrid_gLnrWve_N6n6_n2t0_circ.pdf}}%
    \put(0.54857201,0.58877829){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\scriptsize\(0\)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{PatchGrid_gLnrWve_N6n6_n2t0_circ.pdf}}%
  \end{picture}%
\endgroup%


==> figs/inkscape/PatchGrid_gLnrWve_N6n6_n2t0_tri.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PatchGrid_gLnrWve_N6n6_n2t0_tri.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{190.79999542bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{PatchGrid_gLnrWve_N6n6_n2t0_tri.pdf}}%
    \put(0.73445568,0.57953095){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\scriptsize\(1\)}\end{tabular}}}}%
    \put(0.76015984,0.57953095){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}{\scriptsize\(2\)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{PatchGrid_gLnrWve_N6n6_n2t0_tri.pdf}}%
    \put(0.54857201,0.73882333){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\scriptsize\(0\)}\end{tabular}}}}%
    \put(0.61800736,0.57694326){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0.5}\smash{\begin{tabular}[t]{l}{\scriptsize Tangential}\end{tabular}}}}}%
    \put(0.80542788,0.62126437){\makebox(0,0)[rt]{\smash{\begin{tabular}[t]{r}{\scriptsize Normal}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{PatchGrid_gLnrWve_N6n6_n2t0_tri.pdf}}%
    \put(0.54857201,0.58877829){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\scriptsize\(0\)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{PatchGrid_gLnrWve_N6n6_n2t0_tri.pdf}}%
  \end{picture}%
\endgroup%


==> figs/inkscape/flDmnGrd_stgrd_circ.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'flDmnGrd_stgrd_circ.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{169.4141922bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97651415)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00195925,0.50312963){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\rotatebox{90}{\(\color{DarkGreen} j\)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{flDmnGrd_stgrd_circ.pdf}}%
    \put(0.51439465,0.93251432){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(L\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{flDmnGrd_stgrd_circ.pdf}}%
    \put(0.40392163,0.42486233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\(h_{{\color{DarkGreen} i,j}}\)\end{tabular}}}}%
    \put(0.95678088,0.50210407){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(L\)\end{tabular}}}}%
    \put(0.51441627,0.00609823){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\color{DarkGreen} i\)\end{tabular}}}}%
    \put(0.33465199,0.20778515){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\delta\)\end{tabular}}}}%
    \put(0.21508282,0.32732991){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\delta\)\end{tabular}}}}%
    \put(0.15490925,0.07976713){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(0\)\end{tabular}}}}%
    \put(0.27444176,0.07976713){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(1\)\end{tabular}}}}%
    \put(0.39402949,0.07976713){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(2\)\end{tabular}}}}%
    \put(0.51358657,0.07976713){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(3\)\end{tabular}}}}%
    \put(0.63314347,0.07976713){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(4\)\end{tabular}}}}%
    \put(0.7527312,0.07976713){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(5\)\end{tabular}}}}%
    \put(0.87228829,0.07976713){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(6\)\end{tabular}}}}%
    \put(0.0922069,0.15259863){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(0\)\end{tabular}}}}%
    \put(0.0922069,0.27215562){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(1\)\end{tabular}}}}%
    \put(0.0922069,0.39173714){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(2\)\end{tabular}}}}%
    \put(0.0922069,0.51127582){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(3\)\end{tabular}}}}%
    \put(0.0922069,0.63085736){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(4\)\end{tabular}}}}%
    \put(0.0922069,0.7503899){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(5\)\end{tabular}}}}%
    \put(0.0922069,0.86997754){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(6\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{flDmnGrd_stgrd_circ.pdf}}%
    \put(0.40913674,0.54331552){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\(v_{{\color{DarkGreen} i,j}}\)\end{tabular}}}}%
    \put(0.52480597,0.42608942){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\(u_{{\color{DarkGreen} i,j}}\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{flDmnGrd_stgrd_circ.pdf}}%
    \put(0.8246294,0.00609823){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(n = 6\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{flDmnGrd_stgrd_circ.pdf}}%
    \put(0.16191962,0.00597578){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(x\)\end{tabular}}}}%
    \put(0.0279193,0.14958679){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(y\)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/inkscape/flDmnGrd_stgrd_tri.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'flDmnGrd_stgrd_tri.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{169.41418625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97651416)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00195925,0.50312962){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\rotatebox{90}{\(\color{DarkGreen} j\)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{flDmnGrd_stgrd_tri.pdf}}%
    \put(0.51439467,0.93251432){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(L\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{flDmnGrd_stgrd_tri.pdf}}%
    \put(0.40392164,0.42486233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\(h_{{\color{DarkGreen} i,j}}\)\end{tabular}}}}%
    \put(0.9567809,0.50210406){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(L\)\end{tabular}}}}%
    \put(0.51441628,0.00609821){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\color{DarkGreen} i\)\end{tabular}}}}%
    \put(0.334652,0.20778513){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\delta\)\end{tabular}}}}%
    \put(0.21508282,0.3273299){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\delta\)\end{tabular}}}}%
    \put(0.15490925,0.07976711){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(0\)\end{tabular}}}}%
    \put(0.27444177,0.07976711){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(1\)\end{tabular}}}}%
    \put(0.3940295,0.07976711){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(2\)\end{tabular}}}}%
    \put(0.51358659,0.07976711){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(3\)\end{tabular}}}}%
    \put(0.63314349,0.07976711){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(4\)\end{tabular}}}}%
    \put(0.75273122,0.07976711){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(5\)\end{tabular}}}}%
    \put(0.87228831,0.07976711){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(6\)\end{tabular}}}}%
    \put(0.0922069,0.15259862){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(0\)\end{tabular}}}}%
    \put(0.0922069,0.27215561){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(1\)\end{tabular}}}}%
    \put(0.0922069,0.39173713){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(2\)\end{tabular}}}}%
    \put(0.0922069,0.51127581){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(3\)\end{tabular}}}}%
    \put(0.0922069,0.63085735){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(4\)\end{tabular}}}}%
    \put(0.0922069,0.7503899){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(5\)\end{tabular}}}}%
    \put(0.0922069,0.86997754){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(6\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{flDmnGrd_stgrd_tri.pdf}}%
    \put(0.40913675,0.54331551){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\(v_{{\color{DarkGreen} i,j}}\)\end{tabular}}}}%
    \put(0.52480598,0.42608941){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\(u_{{\color{DarkGreen} i,j}}\)\end{tabular}}}}%
    \put(0.82462942,0.00609821){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(n = 6\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{flDmnGrd_stgrd_tri.pdf}}%
    \put(0.16191962,0.00597576){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(x\)\end{tabular}}}}%
    \put(0.0279193,0.14958677){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(y\)\end{tabular}}}}%
  \end{picture}%
\endgroup%

